Quantum engineering for compactly localized states in disordered Lieb lattices

Blending ordering within an uncorrelated disorder potential in families of 3D Lieb lattices preserves the macroscopic degeneracy of compact localized states and yields unconventional combinations of localized and delocalized phases -- as shown in Phys.Rev.B 106, 214204 (2022). We proceed to reintroduce translation invariance in the system by further ordering the disorder, and discuss the spectral structure and eigenstates features of the resulting perturbed lattices. We restore order in steps by first (i) rendering the disorder binary -- i.e. yielding a randomized checkerboard potential, then (ii) reordering the randomized checkerboard into an ordered one, and at last (iii) realigning all the checkerboard values yielding a constant potential shift, but only on a sub-lattice. Along this path, we test the influence of additional random impurities on the order restoration. We find that in each of these steps, sub-families of states are projected upon the location of the degenerate compact states, while the complementary ones are localized in the perturbed sites with energy determined by the strength of checkerboard. This strategy, herewith implemented in the 3D Lieb, highlights order restoration as experimental pathway to engineer spectral and states features in disordered lattice structures in the pursuit of quantum storage and memory applications.

==> coverletter.txt <==
\documentclass[10pt]{letter}

\usepackage{geometry}
\usepackage{xcolor}
\usepackage{ulem}

\geometry{
	paper=a4paper, % Change to letterpaper for US letter
	top=4cm, % Top margin
	bottom=4cm, % Bottom margin
	left=4.5cm, % Left margin
	right=4.5cm, % Right margin
	%showframe, % Uncomment to show how the type block is set on the page
}

%\usepackage[T1]{fontenc} % Output font encoding for international characters
%\usepackage[utf8]{inputenc} % Required for inputting international characters
%\usepackage[latin1]{inputenc}

%\usepackage{stix} % Use the Stix font by default

\usepackage{microtype}

\newcommand{\alexei}[1]{\textcolor{brown}{#1}}
\newcommand{\asout}[1]{\alexei{\sout{#1}}}

\signature{The Authors} 

\begin{document}

\begin{letter}{The Editors\\ 
European Physics Journal B
}

\opening{Dear Editors}

we would like to submit the enclosed manuscript, entitled ``Quantum engineering for compactly localized states in disordered Lieb lattices'', for your consideration for publication as a regular article in European Physical Journal B. Below, we briefly outline the significant findings reported in this manuscript. We also provide a list of possible referees who are experts in this area. 


Flatband networks are a prominent case of disorder-free single particle localization. Indeed, these lattices feature an extensive number of degenerate compactly-localized states (CLSs) due to destructive interference. This class of systems has been a very lively topic of research in the last decade, and has applications that range from photonics to exciton-polariton condensates. One of the most appealing and challenging issue involving flatband networks is the understanding of the impact of perturbations. 


This manuscript addresses the impact of different types of perturbing onsite potentials on one of the prototypical cases of flatband networks: the 3D Lieb lattice. All the considered potentials are strictly zero on the sublattice containing the CLSs, and non-zero elsewhere. Hence, they all keep unaltered the existence and the spatial profile of the CLS. These potentials in order are: a randomized checkerboard, an ordered checkerboard and a constant-site shift. 


In our work, we show that all the chosen potentials turn about half of the dispersive states into low-
energy states which mostly live in the sublattice where the potentials are zero. Meanwhile, the remainingdispersive states become high-energy states which mostly occupy the sublattice where the potentials are non-zero. We found that these two distinct families of states are energetically separated by spectral gaps, whose widths grow proportionally with the potential strength. Furthermore, we observe that these gaps are robust to uncorrelated disorder perturbations. \\

Below we address the substance of our work in light of its impact, importance and interests.

{\bf Impact}:\\
Our results pave the way to a new approach to quantum-engineer extensive sets of eigenstates in lattice networks.
Indeed, our results are not restricted to the prototypical 3D Lieb lattice analyzed here, but they can be extended to generalized Lieb structures, chiral flatband networks, and potentially also to non-flatband networks. This potentially yields a variety of engineered lattice networks featuring these gapped families of states — systems which are even suggested as the basis of possible future information storage devices.
Consequently, we are convinced that our results will be well appreciated by the community of researchers interested in the physics of flat band systems and localization, from a fundamental as well as an applied perspective.


{\bf Validity}: \\
We have made a conscious effort, to the best of our knowledge and ability, to ensure the technical accuracy of our results. 


{\bf Importance}: \\
Simplicity is a crucial, but often ignored, concept in physics. Simplicity in designing a model or an algorithm can drastically enhance its intelligibility, as well as its applicability and experimental feasibility.  
Our results show that extensive sets of linear superposition of eigenstates which resemble degenerate CLS can be engineered via increasingly simpler types of onsite potential. 
This therefore enhances their possible experimental implementations in set-ups where flatbands have already been realized, e.g. settings such as solid-state to atomic gases and optical systems.


{\bf Broad interests}: \\
Flatband networks and localization are two highly active and broad research topics of the last decades. Any advancement of our understanding in one of these fields has a strong impact and will find applications in many of the related fields. Our results will not only benefit theoretical and experimental research in ultracold atomic gasses, but also also quantum computation, optics and photonics, among others. \\


{\bf Possible referees}
\begin{itemize}
    \item 
    Name: Auditya Sharma (Indian Institute of Science Education and Research, Bhopal, India)\\
    Email: auditya@iiserb.ac.in
    \item 
    Name: Arkady Krokhin, (North Texas University, USA)\\
    Email: arkady@unt.edu
    \item 
    Name: Rodrigo A. Vicencio (Universidad de Chile, Chile)\\
    Email: rvicencio@uchile.cl
    \item 
    Name: Robert R Thomson (Heriot-Watt University, UK)\\
    Email: r.r.thomson@hw.ac.uk
\end{itemize}


We deeply appreciate your consideration of our manuscript. If you have any queries, please do not hesitate to contact me at the address below.\\
\\


Best regards,\\
\\
(on behalf of all authors)\\
Carlo Danieli

Email: carlo.danieli87@gmail.com\\
Institute for Complex Systems, National Research Council (ISC-CNR), Via dei Taurini 19, 00185 Rome, Italy


% \vspace{0.5\parskip}
% \closing{Sincerely,}
% \vspace{0\parskip}

\end{letter}
 
\end{document}

